Strongly aligned molecules inside helium droplets in the near-adiabatic regime

Iodine (I$_2$) molecules embedded in He nanodroplets are aligned by a 160 ps long laser pulse. The highest degree of alignment, occurring at the peak of the pulse and quantified by $\langle \cos^2 \theta_{2D} \rangle$, is measured as a function of the laser intensity. The results are well described by $\langle \cos^2 \theta_{2D} \rangle$ calculated for a gas of isolated molecules each with an effective rotational constant of 0.6 times the gas-phase value, and at a temperature of 0.4 K. Theoretical analysis using the angulon quasiparticle to describe rotating molecules in superfluid helium rationalizes why the alignment mechanism is similar to that of isolated molecules with an effective rotational constant. A major advantage of molecules in He droplets is that their 0.4 K temperature leads to stronger alignment than what can generally be achieved for gas phase molecules -- here demonstrated by a direct comparison of the droplet results to measurements on a $\sim$ 1 K supersonic beam of isolated molecules. This point is further illustrated for more complex system by measurements on 1,4-diiodobenzene and 1,4-dibromobenzene. For all three molecular species studied the highest values of $\langle \cos^2 \theta_{2D} \rangle$ achieved in He droplets exceed 0.96.

==> figures/rotations.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rotations.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{262.36279297bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55394665)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rotations.pdf}}%
    \put(0.17185558,-0.16280648){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.05913778,0.38363722){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{\ylab}}}}%
    \put(0.10083592,0.12871688){\color[rgb]{0,0,0}\rotatebox{30.0000013}{\makebox(0,0)[lb]{\smash{\xlab}}}}%
    \put(0.06578562,0.28010208){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\thetwod$}}}}%
    \put(0.29179156,0.38363722){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{\ylab}}}}%
    \put(0.49510466,0.22202458){\color[rgb]{0,0,0}\rotatebox{30.0000013}{\makebox(0,0)[lb]{\smash{\xlab}}}}%
    \put(0.52506974,0.09618955){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\zlab}}}%
    \put(0.40213363,0.28069549){\color[rgb]{0,0,0}\rotatebox{55.00000049}{\makebox(0,0)[lb]{\smash{\ymol}}}}%
    \put(0.30090207,0.19673969){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\thetamol$}}}}%
    \put(0.39005731,0.13674665){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phimol$}}}%
    \put(0.93115658,0.09618955){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\zmol}}}%
    \put(0.71129094,0.38720344){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{\ymol}}}}%
    \put(0.84256032,0.29174325){\color[rgb]{0,0,0}\rotatebox{55.00000049}{\makebox(0,0)[lb]{\smash{\vf}}}}%
    \put(0.90234445,0.2183673){\color[rgb]{0,0,0}\rotatebox{30.0000013}{\makebox(0,0)[lb]{\smash{\xmol}}}}%
    \put(0.72005528,0.19673931){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\thetafrag$}}}}%
    \put(0.80955667,0.13674591){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phifrag$}}}%
    \put(0.00165712,0.5365715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.25755615,0.5365715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.67705555,0.5365715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
    \put(0.01196637,0.01324801){\color[rgb]{0,0,0}\rotatebox{30.0000013}{\makebox(0,0)[lb]{\smash{\tiny{Detector plane}}}}}%
  \end{picture}%
\endgroup%

